Fixing ill-formed UTF-16 strings with SIMD instructions

UTF-16 is a widely used Unicode encoding representing characters with one or two 16-bit code units. The format relies on surrogate pairs to encode characters beyond the Basic Multilingual Plane, requiring a high surrogate followed by a low surrogate. Ill-formed UTF-16 strings -- where surrogates are mismatched -- can arise from data corruption or improper encoding, posing security and reliability risks. Consequently, programming languages such as JavaScript include functions to fix ill-formed UTF-16 strings by replacing mismatched surrogates with the Unicode replacement character (U+FFFD). We propose using Single Instruction, Multiple Data (SIMD) instructions to handle multiple code units in parallel, enabling faster and more efficient execution. Our software is part of the Google JavaScript engine (V8) and thus part of several major Web browsers.

==> plots/m4_zero.txt <==
size v8GB_s v8error_percent v8ins_byte v8cycle_byte  v8GHz v8ins_cycle arm64GB_s arm64error_percent arm64ins_byte arm64cycle_byte  arm64GHz arm64ins_cycle fallbackGB_s fallbackerror_percent fallbackins_byte fallbackcycle_byte  fallbackGHz fallbackins_cycle 
7813    1.933 3.2   13.796    2.433    4.704    5.670   17.059 8.2    2.697    0.607   10.358    4.442    1.914 0.7   15.803    2.423    4.636    6.523 
15626    1.963 1.1   12.895    2.215    4.349    5.822   16.762 2.0    1.007    0.261    4.380    3.855    1.943 0.2   14.903    2.209    4.293    6.747 
23439    1.981 1.1   12.595    2.151    4.260    5.857   16.920 0.8    1.043    0.267    4.515    3.909    1.995 1.7   14.603    2.160    4.310    6.759 
31252    2.006 0.6   12.445    2.121    4.253    5.868   17.050 2.7    1.118    0.286    4.873    3.912    2.011 1.2   14.452    2.136    4.296    6.765 
39065    2.029 1.9   12.355    2.124    4.311    5.816   17.362 1.2    1.072    0.278    4.823    3.861    1.991 9.3   14.362    2.150    4.279    6.680 
46878    2.031 4.7   12.295    2.103    4.271    5.845   17.311 3.4    1.042    0.272    4.716    3.825    2.155 3.5   14.302    2.130    4.590    6.715 
54691    2.177 2.4   12.251    2.089    4.547    5.865   18.489 3.1    1.149    0.304    5.628    3.775    2.162 2.1   14.259    2.109    4.560    6.761 
62504    2.180 1.1   12.219    2.083    4.541    5.866   18.520 3.1    1.117    0.293    5.435    3.805    2.171 1.1   14.227    2.093    4.543    6.798 
70317    2.229 2.2   12.194    2.079    4.635    5.865   18.964 3.5    1.092    0.289    5.487    3.773    2.218 2.4   14.202    2.088    4.630    6.803 
78130    2.227 1.0   12.174    2.109    4.698    5.771   18.941 1.5    1.071    0.284    5.370    3.779    2.214 3.6   14.182    2.127    4.708    6.668 
85943    2.227 2.4   12.157    2.069    4.608    5.876   18.926 2.3    1.055    0.278    5.266    3.792    2.213 4.7   14.166    2.081    4.605    6.808 
93756    2.226 4.2   12.144    2.065    4.597    5.879   18.910 1.0    1.041    0.276    5.222    3.770    2.213 5.0   14.152    2.077    4.595    6.814 
101569    2.226 2.0   12.132    2.062    4.590    5.884   19.045 2.3    1.030    0.272    5.179    3.786    2.214 6.1   14.140    2.074    4.592    6.818 
109382    2.227 0.4   12.122    2.059    4.584    5.889   19.023 6.9    1.020    0.270    5.140    3.774    2.213 5.9   14.130    2.071    4.584    6.823 
117195    2.229 1.3   12.113    2.054    4.578    5.898   19.004 1.2    1.011    0.268    5.087    3.777    2.211 6.3   14.122    2.070    4.577    6.823 
125008    2.226 1.2   12.106    2.054    4.572    5.893   18.987 1.0    1.003    0.265    5.034    3.785    2.209 5.8   14.115    2.069    4.571    6.822 
132821    2.223 0.6   12.099    2.060    4.579    5.873   18.974 1.4    0.997    0.269    5.099    3.710    2.208 4.6   14.108    2.071    4.572    6.812 
140634    2.221 1.0   12.092    2.060    4.574    5.871   18.964 0.9    0.991    0.264    5.008    3.753    2.205 5.4   14.102    2.073    4.569    6.804 
148447    2.221 1.5   12.087    2.056    4.566    5.880   18.951 1.3    0.986    0.263    4.986    3.747    2.205 6.3   14.097    2.076    4.576    6.791 
156260    2.222 0.5   12.083    2.055    4.565    5.881   18.941 5.0    0.981    0.261    4.949    3.755    2.207 6.4   14.092    2.068    4.565    6.814 
164073    2.221 0.7   12.078    2.054    4.563    5.879   18.933 1.0    0.977    0.259    4.904    3.771    2.206 6.7   14.088    2.065    4.556    6.821 
171886    2.220 0.8   12.074    2.052    4.556    5.884   18.924 0.5    0.973    0.259    4.898    3.759    2.206 6.6   14.084    2.065    4.556    6.819 
179699    2.221 0.8   12.071    2.052    4.557    5.883   19.000 1.3    0.969    0.257    4.880    3.774    2.206 6.7   14.081    2.065    4.556    6.819 
187512    2.221 0.3   12.068    2.051    4.556    5.884   18.989 0.8    0.966    0.257    4.878    3.760    2.209 3.9   14.077    2.063    4.557    6.825 
195325    2.222 0.9   12.065    2.049    4.553    5.888   18.980 0.9    0.963    0.256    4.863    3.758    2.209 5.7   14.074    2.062    4.554    6.827 
203138    2.222 1.0   12.062    2.049    4.553    5.887   18.971 0.9    0.960    0.255    4.845    3.759    2.209 6.6   14.071    2.062    4.555    6.824 
210951    2.223 0.7   12.060    2.047    4.550    5.891   18.962 0.9    0.958    0.255    4.827    3.761    2.210 7.0   14.069    2.059    4.551    6.831 
218764    2.222 0.5   12.057    2.047    4.549    5.889   18.955 0.5    0.955    0.254    4.818    3.758    2.209 7.0   14.066    2.059    4.549    6.830 
226577    2.222 0.6   12.055    2.049    4.553    5.884   19.013 1.1    0.953    0.253    4.816    3.762    2.208 3.3   14.064    2.061    4.550    6.824 
234390    2.223 0.5   12.053    2.046    4.546    5.892   18.941 0.5    0.951    0.253    4.791    3.759    2.207 6.1   14.062    2.060    4.545    6.828 
242203    2.223 0.5   12.051    2.044    4.544    5.895   18.996 0.9    0.949    0.252    4.795    3.759    2.209 6.3   14.060    2.058    4.546    6.831 
250016    2.223 0.7   12.049    2.045    4.546    5.893   18.929 2.9    0.947    0.254    4.801    3.734    2.208 8.7   14.058    2.057    4.542    6.835 
257829    2.223 0.5   12.048    2.044    4.545    5.894   18.980 0.9    0.945    0.252    4.781    3.754    2.208 5.8   14.057    2.057    4.540    6.834 
265642    2.223 0.5   12.046    2.043    4.542    5.896   18.974 1.0    0.944    0.251    4.769    3.755    2.205 5.1   14.055    2.059    4.541    6.825 
273455    2.224 0.5   12.045    2.043    4.544    5.896   18.969 0.7    0.942    0.251    4.762    3.754    2.206 6.4   14.053    2.059    4.542    6.825 
281268    2.223 0.5   12.043    2.043    4.542    5.896   18.962 0.6    0.941    0.251    4.756    3.751    2.205 6.9   14.052    2.059    4.540    6.825 
289081    2.223 1.4   12.042    2.042    4.540    5.897   18.956 0.5    0.939    0.251    4.758    3.743    2.205 6.7   14.051    2.059    4.540    6.826 
296894    2.224 0.9   12.041    2.041    4.539    5.900   18.951 1.6    0.938    0.250    4.740    3.751    2.205 6.9   14.049    2.057    4.537    6.829 
304707    2.224 0.9   12.039    2.041    4.540    5.898   18.946 0.7    0.937    0.250    4.735    3.749    2.205 7.0   14.048    2.060    4.543    6.820 
312520    2.224 0.8   12.038    2.041    4.538    5.899   18.941 0.6    0.936    0.250    4.728    3.749    2.210 3.4   14.047    2.053    4.537    6.842 
320333    2.224 0.5   12.037    2.040    4.537    5.901   18.936 0.5    0.935    0.249    4.714    3.755    2.209 6.7   14.046    2.054    4.537    6.840 
328146    2.225 0.6   12.036    2.039    4.535    5.904   18.932 0.6    0.934    0.249    4.709    3.754    2.209 7.0   14.045    2.053    4.535    6.841 
335959    2.224 0.5   12.035    2.039    4.535    5.902   18.927 1.4    0.933    0.249    4.707    3.750    2.209 7.1   14.044    2.053    4.534    6.842 
343772    2.224 0.5   12.034    2.038    4.533    5.905   18.967 2.6    0.932    0.249    4.728    3.737    2.210 4.6   14.043    2.053    4.535    6.841 
351585    2.225 0.5   12.033    2.039    4.536    5.902   18.963 2.8    0.931    0.248    4.711    3.747    2.209 7.4   14.042    2.052    4.534    6.843 
359398    2.224 0.3   12.033    2.039    4.535    5.902   18.958 2.3    0.930    0.248    4.706    3.746    2.209 7.1   14.041    2.053    4.534    6.841 
367211    2.224 3.6   12.032    2.039    4.534    5.902   18.843 2.5    0.929    0.249    4.099    3.727    2.209 10.8   14.040    2.054    4.536    6.837 
375024    2.222 16.0   12.031    2.040    4.535    5.896   18.876 1.5    0.928    0.248    4.113    3.741    2.160 18.7   14.039    2.055    4.439    6.832 
382837    2.223 2.4   12.030    2.040    4.534    5.898   18.945 0.5    0.928    0.248    4.698    3.740    2.209 6.6   14.039    2.053    4.534    6.838 
390650    2.223 0.8   12.029    2.038    4.532    5.902   18.941 1.6    0.927    0.248    4.699    3.735    2.212 7.6   14.038    2.049    4.533    6.851 
398463    2.222 1.5   12.028    2.039    4.531    5.899   18.937 1.0    0.926    0.248    4.697    3.734    2.210 13.8   14.037    2.050    4.531    6.847 
406276    2.223 7.6   12.028    2.039    4.533    5.898   18.934 1.3    0.925    0.248    4.692    3.734    2.209 7.1   14.037    2.052    4.533    6.840 
414089    2.223 1.4   12.027    2.039    4.532    5.900   18.930 0.3    0.925    0.247    4.677    3.743    2.211 7.2   14.036    2.049    4.531    6.850 
421902    2.223 0.3   12.027    2.045    4.546    5.880   18.927 1.1    0.924    0.247    4.674    3.742    2.211 9.3   14.035    2.049    4.531    6.850 
429715    2.176 4.4   12.026    2.038    4.434    5.901   18.816 1.8    0.924    0.248    4.585    3.730    2.161 7.7   14.035    2.051    4.431    6.844 
437528    2.223 4.4   12.025    2.039    4.532    5.899   18.955 0.4    0.923    0.247    4.678    3.739    2.207 6.4   14.034    2.053    4.530    6.837 
445341    2.223 0.7   12.025    2.038    4.531    5.901   18.917 2.1    0.922    0.247    4.669    3.738    2.200 7.2   14.034    2.054    4.519    6.832 
453154    2.223 1.1   12.024    2.038    4.531    5.899   18.947 3.1    0.922    0.248    4.694    3.721    2.206 8.0   14.033    2.054    4.532    6.832 
460967    2.224 1.1   12.024    2.037    4.529    5.903   18.944 1.3    0.921    0.247    4.672    3.736    2.207 7.0   14.033    2.052    4.529    6.839 
468780    2.224 1.2   12.023    2.036    4.529    5.905   18.973 2.5    0.921    0.246    4.666    3.744    2.207 11.3   14.032    2.052    4.528    6.839 
476593    2.222 1.1   12.023    2.038    4.529    5.899   18.938 1.1    0.920    0.245    4.648    3.749    2.185 6.7   14.032    2.051    4.482    6.840 
484406    2.223 1.8   12.022    2.037    4.528    5.902   18.935 2.7    0.920    0.245    4.645    3.750    2.178 6.6   14.031    2.053    4.472    6.833 
492219    2.223 1.4   12.022    2.038    4.530    5.900   18.962 1.5    0.919    0.246    4.662    3.739    2.207 4.3   14.031    2.052    4.529    6.838 
500032    2.222 0.7   12.021    2.038    4.529    5.899   18.929 2.3    0.919    0.246    4.650    3.741    2.173 6.8   14.030    2.052    4.459    6.838 
507844    2.222 0.6   12.021    2.038    4.529    5.897   18.925 3.0    0.918    0.245    4.646    3.742    2.183 6.7   14.030    2.053    4.483    6.834 
515656    2.222 0.8   12.020    2.037    4.527    5.900   18.923 2.5    0.918    0.246    4.650    3.736    2.167 5.9   14.029    2.051    4.446    6.839 
523468    2.222 0.8   12.020    2.038    4.527    5.898   18.949 0.4    0.918    0.245    4.644    3.744    2.206 6.0   14.029    2.052    4.527    6.837 
531280    2.223 0.7   12.019    2.036    4.527    5.902   18.947 1.0    0.917    0.246    4.656    3.733    2.206 7.1   14.029    2.053    4.528    6.834 
539092    2.223 0.9   12.019    2.037    4.527    5.901   18.916 0.8    0.917    0.245    4.636    3.741    2.206 5.7   14.028    2.051    4.526    6.839 
546904    2.222 0.5   12.019    2.038    4.527    5.898   18.940 1.2    0.916    0.245    4.639    3.742    2.176 5.8   14.028    2.054    4.469    6.831 
554716    2.221 0.5   12.018    2.038    4.527    5.898   18.911 2.0    0.916    0.245    4.634    3.738    2.206 5.9   14.027    2.052    4.527    6.836 
562528    2.222 0.7   12.018    2.038    4.527    5.897   18.935 2.1    0.916    0.245    4.637    3.739    2.149 4.5   14.027    2.058    4.423    6.816 
570340    2.221 0.5   12.018    2.048    4.547    5.869   18.907 2.3    0.915    0.252    4.766    3.631    2.205 5.4   14.027    2.065    4.554    6.792 
578152    2.221 0.4   12.017    2.043    4.537    5.883   18.930 1.3    0.915    0.245    4.635    3.737    2.144 4.0   14.026    2.052    4.399    6.837 
585964    2.221 0.9   12.017    2.038    4.526    5.897   18.928 2.7    0.915    0.245    4.635    3.736    2.142 4.3   14.026    2.050    4.393    6.841 
593776    2.222 1.3   12.017    2.036    4.525    5.901   18.925 2.4    0.914    0.245    4.638    3.731    2.206 5.8   14.026    2.051    4.526    6.837 
601588    2.221 0.5   12.016    2.038    4.527    5.896   18.898 1.0    0.914    0.245    4.622    3.738    2.190 7.1   14.025    2.052    4.494    6.835 
609400    2.221 0.5   12.016    2.038    4.526    5.897   18.896 1.8    0.914    0.245    4.624    3.734    2.206 5.4   14.025    2.052    4.526    6.835 
617212    2.223 0.5   12.016    2.036    4.525    5.902   18.918 0.8    0.914    0.245    4.626    3.736    2.204 7.2   14.025    2.054    4.528    6.827 
625024    2.221 0.8   12.015    2.038    4.526    5.897   18.940 1.6    0.913    0.244    4.621    3.743    2.205 5.2   14.025    2.052    4.525    6.833 
632836    2.220 1.0   12.015    2.038    4.525    5.896   18.938 2.1    0.913    0.244    4.626    3.737    2.127 3.6   14.024    2.052    4.367    6.833 
640648    2.221 0.7   12.015    2.037    4.525    5.897   18.912 3.0    0.913    0.245    4.627    3.730    2.205 7.1   14.024    2.053    4.528    6.830 
648460    2.221 0.6   12.014    2.037    4.524    5.898   18.933 0.8    0.912    0.244    4.619    3.740    2.204 7.1   14.024    2.052    4.524    6.833 
656272    2.225 22.7   12.014    2.059    4.581    5.834   18.822 11.9    0.912    0.246    4.530    3.709    2.203 11.0   14.024    2.055    4.526    6.825 
664084    2.177 8.1   12.014    2.038    4.437    5.896   18.889 11.2    0.912    0.245    4.523    3.728    2.204 12.2   14.023    2.053    4.525    6.830 
671896    2.221 1.8   12.014    2.037    4.525    5.896   18.883 3.3    0.912    0.245    4.619    3.727    2.118 4.2   14.023    2.051    4.346    6.836 
679708    2.221 1.9   12.013    2.037    4.524    5.897   18.881 3.7    0.911    0.245    4.628    3.718    2.205 5.3   14.023    2.052    4.525    6.834 
687520    2.224 1.0   12.013    2.034    4.524    5.907   18.923 3.6    0.911    0.244    4.622    3.730    2.115 3.1   14.023    2.052    4.339    6.833 
695332    2.224 0.7   12.013    2.034    4.524    5.906   18.900 0.5    0.911    0.244    4.610    3.735    2.193 6.6   14.022    2.052    4.501    6.833 
703144    2.225 1.0   12.013    2.034    4.525    5.906   18.919 1.0    0.911    0.244    4.615    3.733    2.205 6.3   14.022    2.052    4.524    6.834 
710956    2.221 1.6   12.012    2.037    4.523    5.897   18.896 6.6    0.911    0.244    4.609    3.733    2.154 12.2   14.022    2.056    4.429    6.819 
718768    2.221 3.1   12.012    2.037    4.524    5.896   18.895 3.2    0.910    0.244    4.605    3.735    2.108 6.7   14.022    2.052    4.325    6.835 
726580    2.221 10.4   12.012    2.038    4.525    5.895   18.913 1.5    0.910    0.244    4.617    3.728    2.198 6.9   14.021    2.058    4.522    6.814 
734392    2.221 1.2   12.012    2.037    4.523    5.897   18.932 0.8    0.910    0.244    4.624    3.725    2.186 6.0   14.021    2.069    4.523    6.776 
742204    2.224 1.0   12.012    2.034    4.523    5.906   18.910 3.3    0.910    0.244    4.608    3.733    2.078 2.1   14.021    2.049    4.258    6.844 
750016    2.225 1.5   12.011    2.033    4.523    5.908   18.908 1.0    0.909    0.244    4.611    3.730    2.160 5.2   14.021    2.052    4.432    6.834 
757828    2.225 1.0   12.011    2.034    4.524    5.907   18.887 3.8    0.909    0.245    4.631    3.708    2.208 6.2   14.021    2.049    4.523    6.842 
765640    2.225 0.6   12.011    2.033    4.524    5.907   18.924 3.8    0.909    0.243    4.605    3.736    2.075 1.9   14.020    2.048    4.251    6.846 
773452    2.224 1.1   12.011    2.034    4.523    5.906   18.922 1.8    0.909    0.243    4.606    3.733    2.151 5.1   14.020    2.054    4.417    6.827 
781264    2.222 0.5   12.011    2.036    4.523    5.900   18.920 3.0    0.909    0.244    4.607    3.732    2.209 6.4   14.020    2.048    4.523    6.845 
789076    2.225 1.2   12.011    2.033    4.522    5.909   18.919 2.5    0.909    0.244    4.621    3.720    2.107 3.7   14.020    2.049    4.317    6.843 
796888    2.223 1.7   12.010    2.036    4.525    5.900   18.880 3.6    0.908    0.244    4.606    3.723    2.072 2.2   14.020    2.047    4.242    6.848 
804700    2.222 1.4   12.010    2.036    4.523    5.899   18.897 0.3    0.908    0.243    4.598    3.732    2.204 6.3   14.020    2.057    4.533    6.817 
812512    2.222 0.5   12.010    2.034    4.521    5.903   18.896 3.4    0.908    0.244    4.608    3.724    2.204 6.8   14.019    2.051    4.522    6.834 
820324    2.224 2.4   12.010    2.033    4.522    5.906   18.912 3.8    0.908    0.243    4.596    3.736    2.191 7.4   14.019    2.052    4.496    6.832 
828136    2.225 0.8   12.010    2.032    4.521    5.909   18.875 2.4    0.908    0.244    4.597    3.727    2.105 3.3   14.019    2.048    4.312    6.845 
835948    2.224 1.0   12.009    2.034    4.524    5.904   18.927 1.8    0.908    0.243    4.598    3.735    2.203 6.8   14.019    2.052    4.522    6.830 
843760    2.224 1.5   12.009    2.033    4.521    5.908   18.908 3.7    0.907    0.243    4.593    3.735    2.075 2.0   14.019    2.051    4.255    6.836 
851572    2.225 1.8   12.009    2.032    4.521    5.909   18.924 3.7    0.907    0.243    4.600    3.732    2.205 6.7   14.019    2.053    4.526    6.829 
859384    2.225 0.5   12.009    2.032    4.521    5.909   18.922 2.6    0.907    0.243    4.596    3.734    2.073 1.2   14.018    2.051    4.252    6.835 
867196    2.224 11.5   12.009    2.035    4.527    5.900   18.884 0.5    0.907    0.243    4.496    3.728    2.096 2.7   14.018    2.047    4.291    6.847 
875008    2.223 2.2   12.009    2.034    4.522    5.904   18.868 5.0    0.907    0.244    4.603    3.717    2.205 6.6   14.018    2.051    4.523    6.835 
882820    2.225 2.1   12.009    2.032    4.522    5.908   18.917 3.8    0.907    0.243    4.592    3.735    2.205 6.3   14.018    2.050    4.521    6.838 
890632    2.225 0.8   12.009    2.032    4.521    5.910   18.899 2.5    0.906    0.243    4.591    3.731    2.070 1.0   14.018    2.050    4.244    6.837 
898444    2.222 1.0   12.008    2.034    4.520    5.903   18.882 3.5    0.906    0.243    4.590    3.728    2.069 1.5   14.018    2.051    4.243    6.836 
906256    2.225 1.3   12.008    2.032    4.521    5.911   18.913 1.7    0.906    0.243    4.594    3.731    2.068 1.3   14.018    2.050    4.241    6.836 
914068    2.225 1.7   12.008    2.032    4.521    5.910   18.912 0.4    0.906    0.243    4.590    3.733    2.204 7.1   14.017    2.051    4.521    6.835 
921880    2.221 0.7   12.008    2.036    4.521    5.899   18.910 3.1    0.906    0.243    4.589    3.733    2.205 6.4   14.017    2.050    4.520    6.838 
929692    2.223 1.3   12.008    2.034    4.520    5.905   18.893 4.5    0.906    0.243    4.584    3.733    2.205 7.0   14.017    2.051    4.523    6.833 
937504    2.223 1.1   12.008    2.034    4.521    5.904   18.908 3.8    0.906    0.242    4.583    3.736    2.065 1.3   14.017    2.050    4.234    6.837 
945316    2.225 2.2   12.008    2.032    4.522    5.909   18.922 4.1    0.906    0.243    4.591    3.733    2.205 7.3   14.017    2.052    4.526    6.830 
953128    2.225 0.8   12.008    2.031    4.520    5.912   18.890 3.4    0.905    0.243    4.585    3.730    2.064 0.9   14.017    2.050    4.231    6.839 
960940    2.225 1.2   12.007    2.032    4.521    5.909   18.935 4.0    0.905    0.242    4.590    3.734    2.063 1.1   14.017    2.050    4.229    6.838 
968752    2.223 1.4   12.007    2.034    4.520    5.904   18.918 1.4    0.905    0.242    4.587    3.733    2.094 2.4   14.022    2.070    4.335    6.772 
976564    2.225 1.0   12.007    2.032    4.520    5.910   18.886 1.4    0.905    0.243    4.581    3.731    2.204 7.4   14.016    2.050    4.520    6.837 
984376    2.224 1.8   12.007    2.032    4.520    5.908   18.885 4.1    0.905    0.243    4.583    3.729    2.060 1.9   14.016    2.050    4.224    6.837 
992188    2.222 2.1   12.007    2.034    4.519    5.903   18.884 4.4    0.905    0.243    4.580    3.731    2.204 6.5   14.016    2.054    4.528    6.823 
1000000    2.222 1.9   12.007    2.035    4.521    5.901   18.913 4.7    0.905    0.243    4.588    3.729    2.205 6.7   14.016    2.049    4.520    6.839 


==> results/apple_ten.txt <==
size v8GB_s v8error_percent v8ins_byte v8cycle_byte  v8GHz v8ins_cycle arm64GB_s arm64error_percent arm64ins_byte arm64cycle_byte  arm64GHz arm64ins_cycle fallbackGB_s fallbackerror_percent fallbackins_byte fallbackcycle_byte  fallbackGHz fallbackins_cycle 
1000000    2.194 2.1   12.011    2.061    4.522    5.826   16.271 3.7    0.928    0.281    4.571    3.302    2.006 1.2   14.018    2.092    4.197    6.700 

==> results/apple_zero.txt <==
size v8GB_s v8error_percent v8ins_byte v8cycle_byte  v8GHz v8ins_cycle arm64GB_s arm64error_percent arm64ins_byte arm64cycle_byte  arm64GHz arm64ins_cycle fallbackGB_s fallbackerror_percent fallbackins_byte fallbackcycle_byte  fallbackGHz fallbackins_cycle 
1000000    2.226 1.1   12.007    2.030    4.520    5.914   18.898 3.9    0.905    0.243    4.597    3.719    2.073 1.6   14.016    2.045    4.237    6.855 

==> results/intel_ten.txt <==
size v8GB_s v8error_percent v8ins_byte v8cycle_byte  v8GHz v8ins_cycle icelakeGB_s icelakeerror_percent icelakeins_byte icelakecycle_byte  icelakeGHz icelakeins_cycle haswellGB_s haswellerror_percent haswellins_byte haswellcycle_byte  haswellGHz haswellins_cycle westmereGB_s westmereerror_percent westmereins_byte westmerecycle_byte westmereGHz westmereins_cycle
1000000    1.219 9.3   12.997    2.620    3.193    4.961    7.414 0.7    0.413    0.417    3.095    0.990    7.607 1.1    0.767    0.420    3.195    1.825    5.584 0.6    2.018    0.572    3.195    3.526

==> results/intel_zero.txt <==
size v8GB_s v8error_percent v8ins_byte v8cycle_byte  v8GHz v8ins_cycle icelakeGB_s icelakeerror_percent icelakeins_byte icelakecycle_byte  icelakeGHz icelakeins_cycle haswellGB_s haswellerror_percent haswellins_byte haswellcycle_byte  haswellGHz haswellins_cycle westmereGB_s westmereerror_percent westmereins_byte westmerecycle_byte westmereGHz westmereins_cycle
1000000    1.224 6.8   12.994    2.609    3.193    4.980    7.503 1.2    0.407    0.413    3.095    0.985    7.779 1.0    0.750    0.411    3.196    1.826    5.777 0.8    2.000    0.553    3.195    3.617
